Semiclassical investigation of revival phenomena in one dimensional system

In a quantum revival, a localized wavepacket re-forms or "revives" into a compact reincarnation of itself long after it has spread in an unruly fashion over a region restricted only by the potential energy. This is a purely quantum phenomenon, which has no classical analog. Quantum revival, and Anderson localization, are members of a small class of subtle interference effects resulting in a quantum distribution radically different from the classical after long time evolution under classically nonlinear evolution. However it is not clear that semiclassical methods, which start with the classical density and add interference effects, are in fact capable of capturing the revival phenomenon. Here we investigate two different one dimensional systems, the infinite square well and Morse potential. In both cases, after a long time the underlying classical manifolds are spread rather uniformly over phase space and are correspondingly spread in coordinate space, yet the semiclassical amplitudes are able to destructively interfere over most of coordinate space and constructively interfere in a small region, correctly reproducing a quantum revival. Further implications of this ability are discussed.

==> readme.txt <==
Dear Editor:

This manuscript enclosed in "manuscript.tex" is prepared in LaTex, and the class file "elsart.cls" is used in the text which is also included in the zip file. The "eps" format is used for all the figures. If you have any problems with the file, please contact me at wzx063@ustc.edu

Thank you very much for your attention. I am looking forward for your response.

Best wishes,
Zhexian Wang
Department of Physics,
University of Science and Technology of China
